On the m-eternal Domination Number of Cactus Graphs

Given a graph $G$, guards are placed on vertices of $G$. Then vertices are subject to an infinite sequence of attacks so that each attack must be defended by a guard moving from a neighboring vertex. The m-eternal domination number is the minimum number of guards such that the graph can be defended indefinitely. In this paper we study the m-eternal domination number of cactus graphs, that is, connected graphs where each edge lies in at most two cycles, and we consider three variants of the m-eternal domination number: first variant allows multiple guards to occupy a single vertex, second variant does not allow it, and in the third variant additional "eviction" attacks must be defended. We provide a new upper bound for the m-eternal domination number of cactus graphs, and for a subclass of cactus graphs called Christmas cactus graphs, where each vertex lies in at most two cycles, we prove that these three numbers are equal. Moreover, we present a linear-time algorithm for computing them.

==> notes.txt <==
článek
* Abstrakt
* Definice
* Algoritmus
    * Pomocná lemmata
        * Základní boundy
        * Trhání listů / cyklů z kaktusu
        * Theorem 3. (nyní)
    * Redukce (Popis, Důkazy, Definice, Obrázky)
        * Trhání listových cyklů
            * důkaz
                * lower bound
                * upper bound (lemma 4.-6.)
                * 3k+1 (theorem 3), 3k+2 a 3k (spojit?) doladit!
        * Trhání leaf noose
            * důkaz (Theorem 7 + lemma 8)
        * zobecněná stromová redukce (plus c_3)
            * popis
            * důkaz (lemma 7)
    * Lineární implementace
        * Definice (block-cut tree)
        * Pseudokód

todočka:
* důkaz pro trhání listů
    * navrhnout strukturu důkazu
    * použít theorem 3. pokud možno
* důkaz pro leaf noose
* důkazy pro zobecněné stromové redukce



- high level popis, na stranku, jak veci funguji
- Theorem 4, znacka pro indukovany graf + pridane hrany
    - Kaligraf. K s dolnim indexem grafu = mnozina vsech m-eternal dominating setu
- Co znamena vertices with one clique attached


==> presentation/rp_19/notes.txt <==
~30 minut

Titulek : autori, konference

Dat si do prezentace obsah a ukazat, jak se v nem posouvam.
Paticka s meta-informacema (stranka, uprostred nazev talku, vlevo moje jmeno). 

1) Jasne zadefinovat problem (priklad, obrazek)
2) Hlavne rict o opunciich
3) Pouzit decision tree s redukcemi
4) Mozna predvezt jednu redukci
5) Dukazova technika (dve hry co sevrou m-ED), lze ukazat na stromech


Ne nutne dukazy




==> sources/notes.txt <==
Stromovy algoritmus v Eternal Dominating Sets in Graphs, str. 11

